Magnetic Interactions in White Dwarf Binaries as Mechanism for Long-Period Radio Transients

A growing population of long-period radio transients has been discovered and their physical origin is still up to debate. Recently, a new such source named ILT J1101 + 5521 was discovered, which is in a white dwarf (WD) -- red dwarf (RD) binary system, with the observed 125.5 min period in radio emission being identified as the orbital period and the radio emission occurs at the inferior conjunction of the WD. We suggest that the radio emission properties of the system can be well explained within the framework of the unipolar inductor magnetic interaction model between the magnetized WD and the RD with low magnetization, with a relativistic version of electron cyclotron maser emission being the most likely radiation mechanism. We suggest that this mechanism can interpret at least some long-period radio transients, especially the ultra-long period sub-population. Within this model, high energy emission in X-rays via relativistically boosted cyclotron radiation and $\gamma$-rays via inverse Compton scattering off stellar light are expected, but the predicted luminosities are relatively low. This model likely applies to the ultra-long period population of LPRTs. The short-period population of LPRTs is likely powered by other engines such as slow magnetars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
